UGGNet: Bridging U-Net and VGG for Advanced Breast Cancer Diagnosis

In the field of medical imaging, breast ultrasound has emerged as a crucial diagnostic tool for early detection of breast cancer. However, the accuracy of diagnosing the location of the affected area and the extent of the disease depends on the experience of the physician. In this paper, we propose a novel model called UGGNet, combining the power of the U-Net and VGG architectures to enhance the performance of breast ultrasound image analysis. The U-Net component of the model helps accurately segment the lesions, while the VGG component utilizes deep convolutional layers to extract features. The fusion of these two architectures in UGGNet aims to optimize both segmentation and feature representation, providing a comprehensive solution for accurate diagnosis in breast ultrasound images. Experimental results have demonstrated that the UGGNet model achieves a notable accuracy of 78.2% on the "Breast Ultrasound Images Dataset."

==> EAI_Endorsed_Transactions-LaTeX.README.txt <==
This folder contains LaTeX and BibTeX classes for the preparation of submissions
to the EAI Endorsed Transactions:

  
** icst.cls **
   Documentclass for EAI Endorsed Transactions submissions.

  
** icstnum.bst **
   BibTeX style for the EAI Endorsed Transactions, to be used for numbered citations.

  
** icstauth.bst **
   BibTeX style for the EAI Endorsed Transactions, to be used for author-year citations.

  
** ICSTdoc.pdf **
   PDF documentation describing how to use the ICST LaTeX and BibTeX styles.

  
** icstdoc.tex **
   LaTeX source for the documentation.  
You can browse this for an example
   of the EAI documentclass in use.

  
** EAI-endorsed-transactions-latex.zip **
   Archive file containing all the above files.


==> EAI_Endorsed_Transactions_Word.README.txt <==
This folder contains Word templates for submissions to the EAI Endorsed Transactions:

  
** EAI Endorsed Transactions Word 2000 Template.dot **
   Template compatible with Word 2000 and later.  Also works with OpenOffice/
   LibreOffice.

  
** EAI Endorsed Transactions Word 2007 Template.dotx **
   Template for use with Word 2007 and later.  This may not be fully compatible
   with some versions of OpenOffice/LibreOffice.

  
** EAI-Endorsed-Transactions-Word.zip **
   Archive file containing both templates.



